New Examples of Kochen-Specker Type Configurations on Three Qubits

A new example of a saturated Kochen-Specker (KS) type configuration of 64 rays in 8-dimensional space (the Hilbert space of a triple of qubits) is constructed. It is proven that this configuration has a tropical dimension 6 and that it contains a critical subconfiguration of 36 rays. A natural multicolored generalisation of the Kochen-Specker theory is given based on a concept of an entropy of a saturated configuration of rays.

==> critseq.txt <==
2 3 4 9 12 13 14 15 16 19 21 23 24 25 26 27 29 30 32 33 34 37 39 40 41 43 46 48 51 52 55 58 59 60 61 62 

==> tropseq.txt <==
0 1 2 3 4 7 9 10 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 32 33 34 37 38 39 40 41 43 44 46 47 48 50 51 52 53 55 57 58 59 60 61 62 0 1 2 3 4 7 9 10 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 32 33 34 37 38 39 40 42 43 44 45 47 48 49 51 52 54 55 57 58 59 60 61 62 0 1 2 3 4 7 9 10 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 33 34 35 36 37 38 40 41 43 44 46 47 48 50 51 52 53 55 56 57 58 61 62 63 0 1 2 3 4 7 9 10 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 33 34 35 36 37 38 40 42 43 44 45 47 48 49 51 52 54 55 56 57 58 61 62 63 0 1 2 3 4 7 9 10 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 32 33 34 37 38 39 40 41 43 44 46 47 48 50 51 52 53 55 57 58 59 60 61 62 0 1 2 3 4 7 9 10 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 32 33 34 37 38 39 40 42 43 44 45 47 48 49 51 52 54 55 57 58 59 60 61 62 0 1 2 3 4 7 9 10 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 33 34 35 36 37 38 40 41 43 44 46 47 48 50 51 52 53 55 56 57 58 61 62 63 0 1 2 3 4 7 9 10 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 33 34 35 36 37 38 40 42 43 44 45 47 48 49 51 52 54 55 56 57 58 61 62 63 0 1 2 3 5 6 8 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 32 33 34 37 38 39 40 41 43 44 46 47 48 50 51 52 53 55 57 58 59 60 61 62 0 1 2 3 5 6 8 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 32 33 34 37 38 39 40 42 43 44 45 47 48 49 51 52 54 55 57 58 59 60 61 62 0 1 2 3 5 6 8 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 33 34 35 36 37 38 40 41 43 44 46 47 48 50 51 52 53 55 56 57 58 61 62 63 0 1 2 3 5 6 8 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 29 30 33 34 35 36 37 38 40 42 43 44 45 47 48 49 51 52 54 55 56 57 58 61 62 63 0 1 2 3 5 6 8 11 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 32 33 34 37 38 39 40 41 43 44 46 47 48 50 51 52 53 55 57 58 59 60 61 62 0 1 2 3 5 6 8 11 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 32 33 34 37 38 39 40 42 43 44 45 47 48 49 51 52 54 55 57 58 59 60 61 62 0 1 2 3 5 6 8 11 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 33 34 35 36 37 38 40 41 43 44 46 47 48 50 51 52 53 55 56 57 58 61 62 63 0 1 2 3 5 6 8 11 12 13 14 15 17 18 20 21 22 23 24 25 26 27 28 31 33 34 35 36 37 38 40 42 43 44 45 47 48 49 51 52 54 55 56 57 58 61 62 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 20 23 25 26 28 29 30 31 32 33 35 36 38 39 40 41 42 45 46 47 49 50 51 52 53 54 56 58 59 60 61 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 20 23 25 26 28 29 30 31 32 33 35 36 38 39 41 42 43 44 45 46 48 49 50 53 54 55 56 58 59 60 61 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 20 23 25 26 28 29 30 31 32 34 35 36 37 39 40 41 42 45 46 47 49 50 51 52 53 54 56 57 59 60 62 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 20 23 25 26 28 29 30 31 32 34 35 36 37 39 41 42 43 44 45 46 48 49 50 53 54 55 56 57 59 60 62 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 21 22 24 27 28 29 30 31 32 33 35 36 38 39 40 41 42 45 46 47 49 50 51 52 53 54 56 58 59 60 61 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 21 22 24 27 28 29 30 31 32 33 35 36 38 39 41 42 43 44 45 46 48 49 50 53 54 55 56 58 59 60 61 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 21 22 24 27 28 29 30 31 32 34 35 36 37 39 40 41 42 45 46 47 49 50 51 52 53 54 56 57 59 60 62 63 0 3 4 5 6 7 8 9 10 11 13 14 16 17 18 19 21 22 24 27 28 29 30 31 32 34 35 36 37 39 41 42 43 44 45 46 48 49 50 53 54 55 56 57 59 60 62 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 20 23 25 26 28 29 30 31 32 33 35 36 38 39 40 41 42 45 46 47 49 50 51 52 53 54 56 58 59 60 61 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 20 23 25 26 28 29 30 31 32 33 35 36 38 39 41 42 43 44 45 46 48 49 50 53 54 55 56 58 59 60 61 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 20 23 25 26 28 29 30 31 32 34 35 36 37 39 40 41 42 45 46 47 49 50 51 52 53 54 56 57 59 60 62 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 20 23 25 26 28 29 30 31 32 34 35 36 37 39 41 42 43 44 45 46 48 49 50 53 54 55 56 57 59 60 62 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 21 22 24 27 28 29 30 31 32 33 35 36 38 39 40 41 42 45 46 47 49 50 51 52 53 54 56 58 59 60 61 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 21 22 24 27 28 29 30 31 32 33 35 36 38 39 41 42 43 44 45 46 48 49 50 53 54 55 56 58 59 60 61 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 21 22 24 27 28 29 30 31 32 34 35 36 37 39 40 41 42 45 46 47 49 50 51 52 53 54 56 57 59 60 62 63 1 2 4 5 6 7 8 9 10 11 12 15 16 17 18 19 21 22 24 27 28 29 30 31 32 34 35 36 37 39 41 42 43 44 45 46 48 49 50 53 54 55 56 57 59 60 62 63 

==> vectors.txt <==
1 -1 -1 -1 -1 -1 -1 1 1 -1 -1 -1 -1 -1 1 -1 1 -1 -1 -1 1 1 -1 1 1 -1 -1 -1 1 1 1 -1 1 -1 -1 1 -1 -1 -1 -1 1 -1 -1 1 -1 -1 1 1 1 -1 -1 1 1 1 -1 -1 1 -1 -1 1 1 1 1 1 1 -1 1 -1 -1 -1 -1 -1 1 -1 1 -1 -1 -1 1 1 1 -1 1 -1 1 1 -1 -1 1 -1 1 -1 1 1 1 1 1 -1 1 1 -1 -1 -1 1 1 -1 1 1 -1 -1 1 -1 1 -1 1 1 1 1 -1 1 1 -1 1 1 1 1 1 -1 1 1 -1 -1 -1 1 -1 1 1 1 -1 -1 -1 1 1 -1 1 1 -1 -1 1 -1 -1 1 1 1 -1 -1 1 -1 1 -1 1 1 -1 1 -1 1 -1 -1 1 1 -1 1 -1 1 1 1 1 1 -1 1 1 -1 -1 -1 1 1 -1 1 1 -1 1 1 1 1 1 -1 -1 1 -1 -1 1 1 1 -1 -1 1 1 1 1 1 1 -1 1 -1 -1 -1 1 1 1 -1 1 -1 1 1 1 1 1 1 -1 1 -1 1 1 1 1 1 -1 1 1 -1 1 1 1 1 1 -1 -1 1 1 1 1 1 1 -1 1 -1 1 -1 -1 1 0 0 0 0 1 -1 -1 -1 0 0 0 0 1 -1 0 0 0 0 -1 1 1 -1 0 0 0 0 -1 -1 1 -1 0 0 0 0 1 1 1 -1 0 0 0 0 1 -1 1 -1 1 1 0 0 0 0 1 -1 1 -1 0 0 0 0 1 1 -1 1 0 0 0 0 1 1 -1 -1 0 0 0 0 1 1 0 0 0 0 -1 1 1 1 0 0 0 0 -1 -1 1 1 0 0 0 0 1 1 1 1 0 0 0 0 1 -1 1 1 1 1 0 0 0 0 1 1 1 -1 0 0 0 0 0 0 1 -1 -1 1 0 0 0 0 1 1 -1 1 0 0 0 0 0 0 1 -1 -1 1 0 0 0 0 1 -1 -1 -1 0 0 0 0 1 -1 1 1 0 0 0 0 1 -1 1 -1 0 0 1 1 1 -1 0 0 0 0 1 -1 1 -1 0 0 0 0 1 -1 -1 -1 0 0 0 0 1 1 -1 -1 0 0 0 0 0 0 1 1 -1 1 0 0 0 0 1 1 -1 -1 0 0 0 0 1 1 1 1 0 0 0 0 1 1 1 -1 0 0 1 1 1 1 0 0 0 0 1 -1 1 1 0 0 
